MultiCorrupt: A Multi-Modal Robustness Dataset and Benchmark of LiDAR-Camera Fusion for 3D Object Detection

Multi-modal 3D object detection models for automated driving have demonstrated exceptional performance on computer vision benchmarks like nuScenes. However, their reliance on densely sampled LiDAR point clouds and meticulously calibrated sensor arrays poses challenges for real-world applications. Issues such as sensor misalignment, miscalibration, and disparate sampling frequencies lead to spatial and temporal misalignment in data from LiDAR and cameras. Additionally, the integrity of LiDAR and camera data is often compromised by adverse environmental conditions such as inclement weather, leading to occlusions and noise interference. To address this challenge, we introduce MultiCorrupt, a comprehensive benchmark designed to evaluate the robustness of multi-modal 3D object detectors against ten distinct types of corruptions. We evaluate five state-of-the-art multi-modal detectors on MultiCorrupt and analyze their performance in terms of their resistance ability. Our results show that existing methods exhibit varying degrees of robustness depending on the type of corruption and their fusion strategy. We provide insights into which multi-modal design choices make such models robust against certain perturbations. The dataset generation code and benchmark are open-sourced at https://github.com/ika-rwth-aachen/MultiCorrupt.

==> data/ra_results_beamsreducing.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9363511659807956,0.8918801563178463,0.8783173348390739,0.9012987012987013,0.8952967525195967
0.8056241426611798,0.6616008105369808,0.6480801806888763,0.7025290498974709,0.6857502799552071
0.6168724279835391,0.41091330149080907,0.37210615471485037,0.46206425153793573,0.44778835386338184


==> data/ra_results_brightness.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9654320987654321,0.9820523954262557,0.9960474308300394,0.9849624060150376,0.9752239641657334
0.9399176954732511,0.9724996381531338,0.9939299830604177,0.9768967874231032,0.9676651735722285
0.9060356652949245,0.9515125199015777,0.9891304347826086,0.9622693096377306,0.958986562150056


==> data/ra_results_dark.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9672153635116597,0.9544072948328268,0.9916713721061547,0.9736158578263842,0.9784434490481522
0.9470507544581619,0.9284990591981473,0.9875776397515528,0.9622693096377306,0.967245240761478
0.9308641975308642,0.9051961210015921,0.9850367024280067,0.9539302802460696,0.9603863381858903


==> data/ra_results_fog.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9566529492455419,0.8377478651034882,0.9184076792772444,0.9244019138755981,0.9175531914893617
0.8953360768175582,0.701114488348531,0.8464144551101073,0.8559125085440874,0.8372060470324747
0.5670781893004115,0.21016066000868433,0.4981648785996612,0.5209842788790157,0.5016797312430011


==> data/ra_results_missingcamera.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9849108367626886,0.9050513822550297,0.9905420666290231,0.9729323308270676,0.9851623740201567
0.9751714677640604,0.841800550007237,0.9853190287972896,0.9543403964456596,0.9743840985442329
0.9614540466392318,0.7791286727456941,0.9805194805194805,0.9345181134654819,0.9620660694288914


==> data/ra_results_motionblur.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9445816186556928,0.9480387899840789,0.9496047430830039,0.9565276828434722,0.9603863381858903
0.8441700960219478,0.8323925314806774,0.8297571993224166,0.8522214627477784,0.8702407614781635
0.7348422496570645,0.7148646692719641,0.6979107848673066,0.7346548188653451,0.7663773796192609


==> data/ra_results_pointsreducing.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9618655692729767,0.9439861050803301,0.9251835121400338,0.9406698564593301,0.9356103023516237
0.9374485596707819,0.9034592560428427,0.8738001129305477,0.8992481203007519,0.8929171332586786
0.8751714677640604,0.7986684035316254,0.752540937323546,0.7980861244019138,0.7877939529675251


==> data/ra_results_snow.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.8893004115226337,0.799826313504125,0.7689158667419536,0.800956937799043,0.8093505039193729
0.8491083676268861,0.7687074829931974,0.7556465273856577,0.7797676008202323,0.7799552071668533
0.7618655692729767,0.7086409031697786,0.7180971202710333,0.7295967190704031,0.7325027995520716


==> data/ra_results_spatialmisalignment.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.8864197530864197,0.8486032710956725,0.8057594579333709,0.8285714285714285,0.8262877939529676
0.803840877914952,0.7257200752641482,0.672077922077922,0.7038961038961039,0.691909294512878
0.7362139917695473,0.6176002315819946,0.5780632411067194,0.6098427887901572,0.597144456886898


==> data/ra_results_temporalmisalignment.csv <==
CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
0.9015089163237312,0.8885511651469099,0.8901750423489554,0.8917293233082706,0.8875979843225084
0.7791495198902606,0.7579968157475757,0.7675042348955392,0.7685577580314422,0.7658174692049272
0.6842249657064472,0.6576928643797946,0.6727837380011293,0.6699931647300068,0.5718085106382979


==> data/rra_nds_results.csv <==
model,CMT,DeepInteraction,TransFusion,Sparsefusion,BEVfusion
clean,0.729,0.6909,0.7084,0.7315,0.7144
RRA_beamsreducing,18.64219677107768,-6.3612529322478295,-7.209879950324272,4.263833310335308,0.0
RRA_brightness,-1.1383917804254517,-3.1498721721094025,1.7992378563503664,3.1788143360185206,0.0
RRA_dark,-0.09633447329125966,-7.215452049515914,1.1463802321660888,1.8207215452049619,0.0
RRA_fog,9.398263027295272,-25.03722084367247,-0.5521091811414469,4.429280397022328,0.0
RRA_missingcamera,2.041011881947097,-16.38558834802607,0.3401686469911791,0.2970486776542547,0.0
RRA_motionblur,-0.8408343664097706,-7.0770225839487,-5.411523742790935,0.2802781221365791,0.0
RRA_pointsreducing,8.212508694023878,-2.1882189288962683,-3.295703814670159,3.2422021293670777,0.0
RRA_snow,9.887261108096702,-5.148610357508899,-4.2201724241876075,1.8870199553867373,0.0
RRA_spatialmisalignment,17.05267337215457,0.21175224986764718,-3.6262572789836023,3.6990471148755866,0.0
RRA_temporalmisalignment,8.44813486821414,0.1446813864251162,3.8497829779203574,7.2277788261936315,0.0

